Stein traces and characterizing slopes

We show that there exists an infinite family of pairwise non-isotopic Legendrian knots in the standard contact 3-sphere whose Stein traces are equivalent. This is the first example of such phenomenon. Different constructions are developed in the article, including a contact annulus twist, explicit Weinstein handlebody equivalences, and a discussion on dualizable patterns in the contact setting. These constructions can be used to systematically construct distinct Legendrian knots in the standard contact 3-sphere with contactomorphic (-1)-surgeries and, in many cases, equivalent Stein traces. In addition, we also discuss characterizing slopes and provide results in the opposite direction, i.e. describe cases in which the Stein trace, or the contactomorphism type of an r-surgery, uniquely determines the Legendrian isotopy type.

==> Data/Grid.txt <==
X=[0,20,16,19,23,17,15,4,5,18,7,11,9,10,14,12,24,8,3,2,21,22,6,13,1]
O=[19,1,21,22,20,14,18,16,17,6,10,8,12,13,11,15,7,2,9,4,3,5,23,0,24]
